PASS3D: Precise and Accelerated Semantic Segmentation for 3D Point Cloud

In this paper, we propose PASS3D to achieve point-wise semantic segmentation for 3D point cloud. Our framework combines the efficiency of traditional geometric methods with robustness of deep learning methods, consisting of two stages: At stage-1, our accelerated cluster proposal algorithm will generate refined cluster proposals by segmenting point clouds without ground, capable of generating less redundant proposals with higher recall in an extremely short time; stage-2 we will amplify and further process these proposals by a neural network to estimate semantic label for each point and meanwhile propose a novel data augmentation method to enhance the network's recognition capability for all categories especially for non-rigid objects. Evaluated on KITTI raw dataset, PASS3D stands out against the state-of-the-art on some results, making itself competent to 3D perception in autonomous driving system. Our source code will be open-sourced. A video demonstration is available at https://www.youtube.com/watch?v=cukEqDuP_Qw.

==> Readme.txt <==
This video shows a pipeline of PASS3D, accepted to IROS2019. Code will be open to public. The format of this video is .mp4. Yong Liu is the corresponding author, email:
yongliu@iipc.zju.edu.cn


==> video_description.txt <==
This video vividly shows the framework of PASS3D. Qualitative results are compared with SqueezeSeg. We believe this video will help colleagues understand our work.

